TIRAMISU: A Polyhedral Compiler for Dense and Sparse Deep Learning

In this paper, we demonstrate a compiler that can optimize sparse and recurrent neural networks, both of which are currently outside of the scope of existing neural network compilers (sparse neural networks here stand for networks that can be accelerated with sparse tensor algebra techniques). Our demonstration includes a mapping of sparse and recurrent neural networks to the polyhedral model along with an implementation of our approach in TIRAMISU, our state-of-the-art polyhedral compiler. We evaluate our approach on a set of deep learning benchmarks and compare our results with hand-optimized industrial libraries. Our results show that our approach at least matches Intel MKL-DNN and in some cases outperforms it by 5x (on multicore-CPUs).

==> TODO.txt <==
\subsection{TODO}
\begin{itemize}
    \item First graph
    \begin{itemize}
        \item Rename LSTM to seq-to-seq
        \item reduce the number of bars (comaprisons) in graph.
    \end{itemize}    
    \item Second graph
    \begin{itemize}
        \item Add numbers without skewing (DONE).
    \end{itemize}
    \item Add table: show optimal BATCH GEMM factor for different sizes (DONE).
    \item Show end-to-end results for different sizes
    \begin{itemize}
        \item Add VGG three versions.
        \item seq-to-seq performance for different seq lengths, feature numbers, and number of layers.
    \end{itemize}
    \item Comparison with Polyhedral Compilers (DONE).
\end{itemize}
